Architecture-Preserving Provable Repair of Deep Neural Networks

Deep neural networks (DNNs) are becoming increasingly important components of software, and are considered the state-of-the-art solution for a number of problems, such as image recognition. However, DNNs are far from infallible, and incorrect behavior of DNNs can have disastrous real-world consequences. This paper addresses the problem of architecture-preserving V-polytope provable repair of DNNs. A V-polytope defines a convex bounded polytope using its vertex representation. V-polytope provable repair guarantees that the repaired DNN satisfies the given specification on the infinite set of points in the given V-polytope. An architecture-preserving repair only modifies the parameters of the DNN, without modifying its architecture. The repair has the flexibility to modify multiple layers of the DNN, and runs in polynomial time. It supports DNNs with activation functions that have some linear pieces, as well as fully-connected, convolutional, pooling and residual layers. To the best our knowledge, this is the first provable repair approach that has all of these features. We implement our approach in a tool called APRNN. Using MNIST, ImageNet, and ACAS Xu DNNs, we show that it has better efficiency, scalability, and generalization compared to PRDNN and REASSURE, prior provable repair methods that are not architecture preserving.

==> data/ndim_local_robust.csv <==
n	n_pixel	n_partition
5	10	15
6	13	20
7	20	35
8	39	69
9	58	147
10	77	402
11	233	3682
12	528	4772
13	1530	18043
14	1669	18552
15	4379	nan
16	13193	nan

==> data/overhead_pointwise_aprnn.csv <==
Points,Time
0,0.2
10,0.2
20,0.2
30,0.2
40,0.2
50,0.2
60,0.2
70,0.2
80,0.2
90,0.2
100,0.2


==> data/overhead_pointwise_prdnn.csv <==
Points,Time
0,0.35
10,0.35
20,0.35
30,0.35
40,0.35
50,0.35
60,0.35
70,0.35
80,0.35
90,0.35
100,0.35


==> data/overhead_pointwise_reassure.csv <==
Points,Params,Time
0,89610,0.2
10,1738120,5
20,3386630,9.3
30,5035140,24
40,6683650,33
50,8332160,51
60,9980670,74
70,11629180,107
80,13277690,138
90,14926200,172
100,16574710,210


==> data/overhead_polytope_lookup.csv <==
Polytopes	Time    APRNN_Time
1	39  0.2
2	73  0.2
3	106 0.2
4	141 0.2
5	176 0.2
6	215 0.2
7	242 0.2
8	278 0.2
9	312 0.2
10	349 0.2

